Simplified Hydrostatic Carbon Burning in White Dwarf Interiors

We introduce two simplified nuclear networks that can be used in hydrostatic carbon burning reactions occurring in white dwarf interiors. They model the relevant nuclear reactions in carbon-oxygen white dwarfs (COWDs) approaching ignition in Type Ia supernova (SN Ia) progenitors, including the effects of the main e-captures and \beta-decays that drive the convective Urca process. They are based on studies of a detailed nuclear network compiled by the authors and are defined by approximate sets of differential equations whose derivations are included in the text. The first network, N1, provides a good first order estimation of the distribution of ashes and it also provides a simple picture of the main reactions occurring during this phase of evolution. The second network, N2, is a more refined version of N1 and can reproduce the evolution of the main physical properties of the full network to the 5% level. We compare the evolution of the mole fraction of the relevant nuclei, the neutron excess, the photon energy generation and the neutrino losses between both simplified networks and the detailed reaction network in a fixed temperature and density parcel of gas.

==> corrections.txt <==
Dear editor:


We would like to thank the referee for his very careful reading of the
manuscript, which has helped to improve the paper. We have implemented
most of his/her recommendations - where appropriate - in the revised
manuscript. We include the referee's original comments, preceded by
'>' characters, followed by an explanation of the changes performed in
what follows.

Note that after the referee's comments we have changed the title of
the manuscript from "Simplified mild cabon burning in hot White Dwarf
interiors" to

"Simplified Hydrostatic Carbon Burning in White Dwarf interiors".

We agree with the referee's suggestion to transfer the manuscript
submission to the "The Astrophysical Journal Supplement Series".



>Article under review for The Astrophysical Journal
>Simplified Mild Carbon Burning in Hot White Dwarf Interiors - Dr Francisco
>Forster et al
>ID: ApJ/349360/ART
>EDITED V1
>============================

>I have carefully read manuscript 349460, 'Simplified mild carbon
>burning in hot white dwarf interiors.' by Forster et al.
>The ideas and results are relevant to discussions taking place
>within the SN Ia and stellar interior modeling community, and reflect
>sufficiently high scientific standards to, in principle, warrant
>publication.
>The prose is clear, but clarity of the manuscript would benefit
>greatly from a careful reading by a native speaker to smooth out numerous
>awkward formulations. I also strongly recommend a closer proof read
>of the equations, which appear to have several errors in the submitted
>manuscript.
>
>The paper presents two simplified nuclear reaction networks, N1 and
>N2, which capture the key characteristics, such as energy generation
>rate, electron captures, beta decays, and neutrino losses, of
>'mild carbon burning' in the strong plasma screening regime, to various
>degrees of accuracy. The networks could be used for modeling the
>convective URCA process in the cores of near Chandrasekhar-mass carbon
>oxygen
>white dwarfs.
>
>The central points of the paper are a rather technical derivation
>of these simplified nuclear networks, and their comparison to a full
>network. An an application of these newly developed tools to modeling
>of an astrophysical process is lacking in the current literature.
>
>I believe that publication in "The Astrophysical Journal Supplement Series"
>
>would be
>more appropriate for this type of paper (once major revisions have been
>make
>according to my comments below). Previous works of similar in scope were
>published
>in the Supplement Series as well; see e.g.
>
>Parikh et al. (2008), ApJS, 178, 110
>Timmes et al. (2000), ApJS, 129, 377
>Timmes (1999), ApJS, 126, 427
>
>That said, there are several items that need to be resolved before
>this referee would consider recommending publication in the
>"The Astrophysical Journal Supplement Series". I have two major points
>and a number of additional comments/concerns
>which are outlined below.

We hope to have resolved these issues in what follows.



>1) The benefits of reduced networks
>-----------------------------------
>The central point of the paper is the introduction of the reduced size
>networks N1 and N2, motivated by their "advantage of being able to
>track accurately the relevant species [...] without having to include
>the fast-evolving" species. While the authors quantify to what extent
>the reduced networks can reproduce the results of the full network,
>the benefits or computational savings are not discussed.
>I consider comparison and discussion of the memory and
>computational demands of integrating the various networks essential for
>the paper. What can be done with N1 and N2 that cannot be done with
>the full network?

We have added a paragraph in the discussions and conclusions section
about this. In the previous version of the paper we could not give a
number because we were using two different integration methods, but we
have now unified the integration methods.



>2) Introduction needs to better reflect the paper and be more complete
>----------------------------------------------------------------------
>There is a strong disconnect between what's stated in the introduction and
>the
>abstract/rest of the paper:
>
>The introduction in its current form focuses on SN Ia explosion models.
>The abstract and the paper deal with reduced nuclear reaction networks
>that could potentially be used to simulate carbon burning in degenerate
>convective matter.
>
>The introduction therefore requires major revision to reflect the true
>value of the paper.
>
>The new introduction should
>
>a) explain the outstanding questions about carbon ignition, the
>convective URCA process, and why it should be simulated in detail
>b) discuss previous attempts to simulate it
>c) motivate the need for and benefits of reaction networks of a reduced
>size
>
>Papers to cite could include:
>
>Paczynski, Astrophys. Lett. 1972, 11, 53
>Regev & Shaviv, Astrophys. Space Sci., 1975, 37, 143
>Barkat & Wheeler, ApJ 1990, 355, 602
>Stein, Barkat & Wheeler, ApJ 1999, 523, 381
>Lesaffre, Podsiadlowski & Tout, MNRAS, 2005, 356, 131
>Gasques et al., Phys. Rev. C 2005, 72

We have added section 1.2 to better connect the first part of the
introduction, which is the motivation for this work, with our
contribution. We include a brief discussion on the topic of the
convective Urca process that we hope would make more clear to the
reader why it is important and why our contribution is relevant.



>The current introduction advances the notion that the
>Chandrasekhar-mass single degenerate CO WD explosion channel is
>somehow favored. I strongly disagree with this. In addition to the
>problem of
>how to
>stably accrete to near the Chandrasekhar mass, there are numerical
>population
>synthesis studies and X-ray studies of elliptical galaxies that
>indicate that the single degenerate M_ch channel likely cannot account
>for the bulk of all SN Ia. It should be made more clear that the
>Chandrasekhar-mass scenario
>is only one of the proposed explosion mechanisms.

We point out that there are different alternatives still being
discussed.

Regarding the work by Gilfanov & Bogdan, it unfortunately ignored
detailed binary population synthesis studies, and consequently it is
not clear to us whether these observations are able to discard any
progenitor scenario. In fact, some binary population synthesis codes
predict a higher X-ray luminosity in the DD scenario. Moreover, the
X-ray luminosity used for the SD scenario was based on a lifetime for
super soft sources (SSS) much larger than what detailed binary
population synthesis codes show. When the correct SSS lifetimes are
used the X-ray problem may disappear (Kato, IAP conference). In any
case, the convective Urca process may be important in both SD and DD
scenario (see Yoon et al. 2006). We have added a sentence on this in
Section 1.1.



>When mentioning the decline rate - luminosity relation, please cite
>Yu. P. Pskovskii, Astron. Zh. 54, 1188 (1977)
>in addition to Phillips 1993 [see the history in M. Phillips (Padova,
>2004)].

Citation included



>Please define the expression 'mild carbon burning'.

'Mild' was replaced by 'hydrostatic'. It was a remnant of an earlier
version where only N1 was defined, which works relatively well until a
small fraction of carbon is burnt. 'Hot' was dropped because it is a
requirement for carbon to burn in the first place.



>3) Additional remarks
>---------------------
>GENERAL:
>Modify section and sub-section titles according to the author guidelines:
>"First-level titles (e.g., Section 1) and Appendix titles should all
>be in capital letters; second-, third-, and fourth-level (e.g.,
>Section 1.1, Section 1.1.1., Section 1.1.1.1.) titles should
>capitalize only the first letter of each word,
>except for articles, conjunctions, and prepositions."

Capitalization of section titles corrected 



>According to the author guidelines,
>Figs. 2,11,12,13,14,15,16 should use scientific notation instead of e.g.
>4.0E+08.
>Where possible, the curve labels of Figs. 6,7,10,11,12,13,14 should be
>placed next to the lines rather than on top.

Figure 2: changed title style
Figure 6,7,10: changed label style
Figure 11,12,13,14: changed title and labels style
Figure 15,16: changed title style



>Please pick a consistent notation for "CO WD, CO - WD, carbon-oxygen,
>carbon
>oxygen".

Changed notation to CO WD.



>Instead of writing Y(12C)^2 mathematical convention favors [Y(12C)]^2 or
>Y^2(12C) in
>equations 3,7,8,10,11,13,17,18,19,20,21,26,27,28,34,45,50,51.

Changed notation Y(12C)^2 to Y^2(12C)



>SECTION 2.
>p7
>The sentence "We include all reaction rates [...] Zegers et al. (2008)."
>could be misunderstood to imply that all rates from REACLIB are in the
>networks, instead of all rates in the network are from REACLIB.

The following statement is true: "We included all reaction rates
between species of our network that are either in the Reaclib library
(Thielemann et al. 2006) or in the weak interaction tables by Oda et
al. (1994), as well as improved 13N(e-, nue)13C rates from Zegers et
al 2008". We have written a script in Perl that automatically selects
all the reactions between species of our network and builds the
derivatives and Jacobian for the solver. The script looks for
reactions with the form a->bcd, a->b, ab->cde, ab->c, a->bc, ab->cdef,
ab->cd and abc->d_e.



>"nucleon fraction" should be changed to nuclide mass fraction or
>something similar.

"Nucleon fraction" changed to "nuclide mass fraction". We were using
the definition given in David Arnett's "Supernova and Nucleosynthesis"
(eq. 2.7)



>23Ne(e-,ve)23Na is backwards. It should be 23Na(e-,ve)23Ne.

23Ne(e-,nue)23Na typing error corrected.



>SECTION 3.
>The discussion on pages 10-12 revolving around equations (1) and (2)
>is not new but has been worked out in detail by Piro & Bildsten (2008)
>and to some extent also Chamulak et al. (2008).
>
>Please modify the text to make this clear and cite those works in this
>context for their contributions. Specifically, I would like to see the
>citation of the Piro & Bildsten paper moved from the last paragraph of
>page 9 to the second or third paragraph of page 10, with a very clear
>statement that equations (1) and (2) are derived there (in section 2.1).

Sentence added to the second paragraph of page 10 to acknowledge the
works cited above.



>p10
>Can you give references to the "known convergence problems" during the
>simmering phase?

Citations to works by Iben added, who encountered similar convergence
problems.



>I disagree with the fragment "decreasing the pressure and lifting the
>degeneracy of the gas". It is true that capture of an electron (at
>constant density) leads to a reduction of the Fermi energy E_F of the
>electron gas. However, in the zero temperature limit,
>the degeneracy would remain unchanged. Since finite temperature effects
>lead to preferential capture of electrons with E > E_F, the electron gas is
>cooled and degeneracy of the electron gas should be even increased.

Pressure, degeneracy sentence simplified to avoid confusion. Several
works have disagreed about this precise point, e.g. Paczinsky 1970,
Bruenn 1973, Barkat & Wheeler 1990 and others. The problem is that
convection needs to be taken into account in order to say what the
electron captures will do.



>p11
>The sentence "The parents of a one or a pair [...] beta decays." in
>the caption of figure 3 is confusing.

Caption changed.



>p12
>The caption of figure 2 states that 23Ne(p,n)23Na is the main channel
>at high density, but reaction 8) only lists the beta decay. Is this a
>contradiction? If 23Ne(p,n)23Na is indeed the dominant flow at high
>density, then are equations (3)-(12) still correct?

Caption of Figure 2 changed. The statement in Figure 2 was not true,
it was left from an earlier version of the paper.



>The authors state that "Only mass differences are used to compute the
>Q-values and not the energy of the electrons lost or gained in weak
>interactions [...] one can compensate if the chemical potential of the
>electrons is used [...]". Whether the URCA process is a heating or a
>cooling process depends crucially on finite temperature effects, i.e.
>kT broadening of the electron Fermi surface. How would this be taken
>into account?

Sentence added to explain how the electron energies are taken into
account.



>N13 is unstable to N13 -> C13 + nu + positron. Why is it not important?

We included the positron decay mentioned, but in fact the electron
capture in 13N dominates at the densities considered in this work. We
include only this reaction in the manuscript for simplicity.



>The last reaction on p12 should read 13N(g,p)12C. It is well-known
>that at T9 = 8 it becomes important (see figure 2 of Piro
>& Bildsten 2008.) It would be more appropriate to use language such as
>"We can confirm that [...]" rather than "We have found that [...]".

Changed sentence to "we have also found".



>It would be good to explicitly state that the \lambda_i correspond
>to the first six reactions listed on page 12.

Explicit mention of reactions.



>p14
>"where 13C e- captures cannot compete" should be changed to
>"where 13N e- capture cannot compete".

Changed.



>Please check equation (14) for the timescales. I believe there may be
>errors and that the expressions should be:
>\tau(\alpha)) = [Y(13C) \rho N_A \lambda_5]^{-1}
>\tau(n) = [Y(12C) \rho N_A \lambda_6]^{-1}

Error fixed. This meant that formula 16 needs to be changed, and the
timescales in Table 1 need to be changed as well. tau_n moved to the
first column of Table 1, which remains unchanged, and tau_alpha is in
the third column, which has changed. In order to compute tau_alpha we
run simulations at fixed temperature and density, starting with solar
abundances in order to avoid an artificial divergence of tau_alpha,
and chose the highest value of tau_alpha in each individual
simulation. Fortunately this error only occurred when computing the
timescales and did not propagate to subsequent formulae.



>p16
>The table should have units [s] for the time scales.

Added seconds [s].



>p18
>It would help to repeat that the time scale equations are
>derived using lambda_1 ~= lambda_2.

Added sentence.



>It may be worth mentioning that H1 and H2 are the low and high
>density limits respectively.

Added clarification of low and high density limits corresponding to H1
and H2, respectively.



>p20
>I believe equation (34) is incorrect. The time rate of change of the
>electron
>fraction is not equal to the rate at which Ne23 is produced but
>proportional to
>it.
>Let X_i be the mass fraction and use the approximation that X_i = Y_i *
>A_i.
>Then we have in the assumed approximations
>Y_e=1/2*(1-X_Ne23)+10/23*X_Ne23 and thus
>dY_e/dt=-3/46*dX_Ne23/dt=-3/2*dY_Ne23/dt
>Therefore, in addition to having the wrong sign, the left side of equation
>(34)
>is missing a factor of 3/2. This of course propagates and the right side
>should
>have a -1/2 instead of a 1/3.

We do not quite agree with the referee's estimate.

First, as time passes, Y(12C) decreases and the neutron excess
increases. Consequently, the electron fraction decreases with time and
increases with Y(12C), i.e. the signs are correct.

Secondly, in the calculations above Ne23 is used instead of Na23 in
the low density case, and C13 is ignored, which is produced after and
electron capture on N13 and assumed to occur instantaneously under our
approximation.

If we use C13 and Na23 in the low density case, we have

Ye = 1/2 * [1-X(13C)-X(Na23)] + 6/13 * X(13C) + 11/23 * X(Na23)
=>
dYe/dt = -1/26 * dX(13C)/dt - 1/46 * dX(Na23)/dt
       = -1/26 * 13 * dY(C13)/dt - 1/46 * 23 * dY(Na23)/dt
and using equations (18) and (26)
       = (-1/26 * 13 - 1/46 * 23) * Y^2(12C)^2/2 rho NA lambda_1
       = -Y^2(12C)^2/2 rho NA lambda_1

This can be obtained more easily with the neutron excess

eta = 1/13 * X(C13) + 1/23 * X(Na23)
=>
d(eta)/dt = dY(C13)/dt + dY(Na23)/dt = 2 * Y^2(12C)^2/2 rho NA lambda_1

and with dYe/dt = -1/2 d(eta)/dt we recover the previous result.

At high densities, we have C13 and Ne23 contributing to the neutron
excess:

Ye = 1/2 * [1-X(C13)-X(Ne23)] + 6/13 * X(C13) + 10/23 * X(Ne23)
=>
dYe/dt = -1/26 * dX(C13)/dt - 3/46 * dX(Ne23)/dt
       = -1/26 * 13 * dY(C13)/dt - 3/46 * 23 * dY(Ne23)/dt
and using equations (18) and (28)
       = (-1/26 * 13 - 3/46 * 23) * Y^2(12C)^2/2 rho NA lambda_1
       = -2 * Y^2(12C)^2/2 rho NA lambda_1,

i.e. twice the former result.

Again, using the neutron excess:

eta = 1/13 X(C13) + 3/23 * X(Ne23)
=>
d(eta)/dt = dY(C13)/dt + 3 * dY(Ne23)/dt = 4 * Y^2(C12)^2/2 rho NA lambda_1,

or twice the former result.




>In the text following equation (34) there seems to be some confusion about
>the
>difference of electron capture
>rate and the time rate of change of the electron fraction dY_e/dt.Please
>reword
>this and check the
>statement "twice the former result" in light of the missing factor -3/2.

We believe there is no -3/2 factor missing. We rephrase the sentence to
avoid the confusion between electron capture rate and rate of change
of the electron fraction.



>SECTION 4
>p21
>What does "become comparable" mean? I assume the intended meaning is
>"become equal". Please also change caption of figure 6.

Changed to "become equal".



>Please define "Urca matter".

Definition added.



>Equation (37) seems to be missing a (-) sign. Furthermore, it is
>simply a reprint of equations (32) and (33).

Sign added.



>In Equation (38) \Delta Y = Y_final - Y_initial < 0. The (-) sign
>missing in Equation (37) is also missing here.

Sign added as well.



>p24
>The recurrent unconventional use of the formulation "electron capture
>INTO a certain nucleus" leads to confusion here:
>
>Following equation (39), the statement that electron capture is into
>C13 and Na23 must certainly be wrong. Either is it electron capture
>on N13 and Na23, or somehow "into" C13 and Ne23. I would recommend the
>more conventional formulation "electron capture on N13 and Na23". The
>same paragraph is a good place to refer to figure 9.

Changed several appearances of "into" to "on", for electron, proton,
alpha and neutron captures.



>p25
>The units in the figure caption [gr/cm^{-3}] are wrong.
>It should read [g cm^{-3}].

Units changed.



>p26
>Again, I believe that convention dictates that
>\Delta Y = Y_final - Y_initial.
>Therefore, Equations (40) and (41) are missing a (-) sign.

Sign added.



>What is the definition of "neutron leaks occur"?

Definition added.



>SECTION 5
>p32
>What is meant by
>"neutron captures into Mg24, Na24, Ne22, N14 and Na22"?
>The only reaction discussed involving N14 seems to be
>C13(p,g)N14. Also, no neutron capture reaction either
>on or "into" Mg24 or Na22 is discussed.

"Into" changed to "on".



>SECTION 6
>p33
>In the text it is written that Figures 11 and 12 show
>"the neutron excess change", but the captions say that
>"the neutron excess" is plotted. Which is true?

"the neutron excess change" is plotted, captions changed. The
confusion arises because we show simulations that start with a pure CO
mixture for simplicity, where the neutron excess change and the
neutron excess are the same. We also added a comment on the leak
nuclei, which are only well matched when significant burning of C12
has occurred.



>The last paragraph is a run-away sentence.

Fixed.



>p38
>If equation (34) is incorrect (see above),
>much of the discussion on p38 has to be changed. Consider,
>that at T9=4, 1+lambda_2/lambda_1 ~ 7/3

We believe eq.(34) is correct for the reasons explained above. Also,
we never reach temperatures above ~8e8 K because ignition takes place
after that.



>p39
>What about electron captures by free protons?

They are taken into account in the detailed network and are negligible
in comparison with electron capture on N13 or Na23. We added a
sentence on this.



>The sentence
>"However, assuming that the average neutron excess of the leak
>nuclei is 1.5 under N2[...]"
>makes no sense. By definition (see page 20), the value of the neutron
>excess
>is always in the interval [-1,1].

Since the contribution of a given nuclei to the total neutron excess
is etai * Xi = (ni - pi) * Xi/Ai = (ni - pi) * Yi, and we have defined
a dummy yL, we use the excess of neutrons, which is ni - pi.



>p41 and p43
>There are absolute value bars (i.e. '|x|') missing on the label for the
>abscissa.

Absolute value bars added.



>p44
>Once again, it is not C13 that is relevant for the capture of electrons,
>but
>N13.

C13 changed to N13.



--------------------------------------------------------------------------------

MISC:

Style improved and typos corrected when found.

Author list: Francisco Forster 2nd affiliation corrected.

Page 3, 2nd paragraph: added citation Webbink 1984 and Pakmor 2010.

Page 4, 2nd paragraph: added citation to Maeda et al. 2010

Page 31, 2nd paragraph: Added auxiliary variable and additional
sentence to include an exact solution that takes into account the
effect of proton-producing leak reactions.

Page 30, some missing terms added to formulae 51, 52, 53 and 54.


==> corrections2.txt <==
Dear editor

We sincerely appreciate the quick response from the referee. We have
included original comments following '>' characters, and our response
below.

Regards,

The authors.

> The authors have addressed all items I have raised in my previous
> report to my satisfaction. Therefore, I now recommend the paper to
> be published in the Astrophysical Journal Supplement Series.
> However, the following few minor things should still be considered
> by the authors:

> 1. Woosley, Kasen, Blinnikov, & Sorokina 2007 are cited, but don't
> appear in the bibliography.

Citation was in the bibliography, but in the wrong place. We have
correctly sorted all items in the bibliography alphabetically.


> 2. In the same citation concerning radiative transfer codes, please
> also reference the new 3D Monte Carlo code by
> Kromer & Sim, 2009, MNRAS 398, 1809

Citation added.


> 3. Last sentence of the second paragraph on page 46 starting with
> "This may require [...]" does not make any sense.

We tried to make the point that in the models presented the trace mole
fractions are approximately constant once they achieve their
equilibrium values, whereas in varying temperature and density
simulations they should vary more strongly, requiring more time--steps
in the solver. However, this point can be confusing and we decided to
remove it.


> 4. It would be nice to explicitly state what speed up N1 has compared
> to N2. This is nowhere mentioned.

We have added a sentence to the 2nd paragraph in the Discussions and
Conclusions section, which was changed after the previous comment.
Note: Gaussian elimination in band diagonal matrices or related
methods scale as n * m^3, where n= the number of zones and m= the
number of independent physical variables. Thus, it scales linearly
with the number of zones and with the cube of the number of
independent physical variables. Hence, adding just one variable in N2
or many variables in the case of a detailed network can have a very
important impact in the computational effort.


